Reactivity of Ambident Nucleophiles in Magnetic Fields: a Combined Conceptual DFT and Current-DFT Study

The influence of strong external magnetic fields (up to $0.30\,B_0$) on the electronic structure and reactivity of ambident nucleophiles is investigated using the nitrite and thiocyanate anions as prototypical examples. To capture magnetic-field-induced changes in reactivity, current-density-functional theory (current-DFT) calculations are interpreted through conceptual density-functional theory (conceptual DFT) descriptors, namely global hardness and local softness via Fukui functions, focusing on the evolution of the electronic structure and associated properties with increasing field strength in different orientations. By extending our previous adiabatic treatment of molecules to include higher-spin states, in analogy with earlier work on atoms, and by considering the symmetry properties of relevant quantum-chemical quantities within full magnetic groups using the QSym$^2$ framework, we uncover substantial magnetic-field-induced modulations of both molecular polarity and the shape of the Fukui function. Despite these modulations, the ambident nucleophilicity of both $(\textrm{NO}_2)^-$ and $\textrm{SCN}^-$ is largely preserved, as is the preference for attack by soft electrophiles at the sulfur end of $\textrm{SCN}^-$. At higher field strengths, however, the Fukui functions become increasingly diffuse, reflecting the growing importance of external magnetic interactions relative to internal electrostatic forces. The resulting redistribution of local reactivity not only predicts reaction pathways with unexpected geometries but also raises the possibility that regioselectivity may become progressively less well-defined in the strong-field regime.

==> figures/alt.txt <==
Figure 1. Schematic of an orbit generated by a magnetic group M = G + a₀G, split into a unitary half and an antiunitary half; the two halves span representations Δu and Δa whose relationship determines the corepresentation of the full orbit.

Figure 2. Geometries of NO₂⁻ and SCN⁻ used in the calculations, with the principal axis aligned to the z-axis, the center of mass at the origin, and NO₂⁻ lying in the yz-plane.

Figure 3. Color wheel for representing complex phases in orbital isosurfaces; in this paper the plotted quantities are real-valued, so only the red and light-blue parts of the wheel are used.

Figure 4. Magnetic-field dependence of the energy, ⟨S²⟩, and the z-component of the electric dipole moment for three NO₂⁻ spin states (MS = 0, −1, and −2) in perpendicular, in-plane, and parallel field orientations; shaded regions indicate the ground state over different field-strength ranges.

Figure 5. Frontier molecular orbitals of NO₂⁻ at zero magnetic field for the MS = 0, −1, and −2 states, ordered by energy and labeled with their symmetry and contribution to the z-component of the electric dipole moment.

Figure 6. Magnetic-field dependence of the energy, ⟨S²⟩, and the z-component of the electric dipole moment for three SCN⁻ spin states in perpendicular and parallel magnetic fields; shaded regions indicate the ground-state field-strength ranges.

Figure 7. Frontier molecular orbitals of SCN⁻ at zero magnetic field for the MS = 0, −1, and −2 states, with occupied orbitals indicated and orbital phases represented by color.

Figure 8. Isosurfaces and contour plots of the Fukui function f⁻(r) for NO₂⁻ at four magnetic-field strengths in perpendicular, in-plane, and parallel field orientations. The low-field state exhibits ambident nucleophilicity, intermediate fields promote out-of-plane reactivity, and high fields produce a diffuse toroidal distribution associated with less well-defined regioselectivity.

Figure 9. Isosurfaces and contour plots of the Fukui function f⁻(r) for SCN⁻ at four magnetic-field strengths in perpendicular and parallel field orientations. The sulfur end remains the softer nucleophilic site while the Fukui function becomes progressively more diffuse as the magnetic field increases.

Figure 10. Three-dimensional isosurfaces and in-plane contour plots of the molecular electrostatic potential for NO₂⁻ at different magnetic-field strengths and orientations. Local minima are identified and shift symmetrically above and below the molecular plane in the higher-spin regimes.

Table I. Symmetry groups and symmetry-allowed electric dipole moment components for NO₂⁻ and SCN⁻ at zero magnetic field and for perpendicular, in-plane, and parallel magnetic-field orientations. The table lists the unitary and magnetic symmetry groups for each configuration and identifies which dipole moment components are permitted by symmetry.

Table II. Global chemical hardnesses of isolated nitrogen, oxygen, and sulfur atoms at zero magnetic field and at 0.50 B₀, together with the derivative of the hardness with respect to magnetic-field strength at zero field. The table shows that the hardness differences between nitrogen and oxygen and between nitrogen and sulfur decrease as the magnetic field increases.

